WALLABY Pilot Survey: Star Formation Enhancement and Suppression in Gas-rich Galaxy Pairs

Galaxy interactions can significantly affect the star formation in galaxies, but it remains a challenge to achieve a consensus on the star formation rate (SFR) enhancement in galaxy pairs. Here, we investigate the SFR enhancement of gas-rich galaxy pairs detected by the Widefield ASKAP L-band Legacy All-sky Blind surveY (WALLABY). We construct a sample of 278 paired galaxies spanning a stellar mass ($M_\ast$) range from $10^{7.6}$ to $10^{11.2}M_\odot$. We obtain individual masses of atomic hydrogen (HI) for these paired galaxies, using a novel deblending algorithm for HI data cubes. Quantifying the interaction stages and strengths with parameters motivated by first principles, we find that at fixed stellar and HI mass, the alteration in SFR of galaxy pairs starts when their dark matter halos encounter. For galaxies with stellar mass lower than $10^9M_\odot$, their SFRs show tentative suppression of 1.4 sigma after the halo encounter, and then become enhanced when their HI disks overlap, regardless of mass ratios. In contrast, the SFRs of galaxies with $M_\ast > 10^9M_\odot$ increase monotonically toward smaller projected distances and radial velocity offsets. When a close companion is present, a pronounced SFR enhancement is found for the most HI-poor high-mass galaxies in our sample. Collecting the observational evidence, we provide a coherent picture of the evolution of galaxy pairs, and discuss how the tidal effects and hydrodynamic processes shape the SFR enhancement. Our results provide a coherent picture of gas-rich galaxy interactions and impose constraints on the underlying physical processes.

==> Table2.dat <==
|                   name |        RA |       DEC | redshift | log_Mstar | log_SFR | log_m_hi | deblend | GALEX_flag | g_petro | r_petro | i_petro | R25_g | control_flag |
| WALLABY_J101443-263328 |  153.6646 |  -26.5625 |  0.05393 |      9.61 |    0.14 |    10.01 |       1 |          F |   16.76 |   16.32 |    16.2 |   9.1 |            1 |
| WALLABY_J101443-263328 |  153.6884 |  -26.5551 |  0.05363 |      9.78 |   -0.02 |    10.23 |       1 |          F |   17.59 |   16.93 |    16.7 |  12.6 |            1 |
| WALLABY_J101448-274240 |  153.6983 |  -27.7117 |   0.0141 |       8.3 |   -1.17 |     9.34 |       1 |          F |   16.94 |   16.57 |   16.46 |  13.4 |            1 |
| WALLABY_J101448-274240 |  153.7257 |  -27.7082 |   0.0142 |      7.73 |   -0.74 |     8.88 |       1 |          N |   17.29 |   17.11 |   17.11 |   6.2 |            1 |
| WALLABY_J101834-281550 |  154.6438 |  -28.2683 |   0.0408 |      9.12 |   -0.12 |     9.71 |       1 |          F |    17.1 |   16.72 |   16.62 |   9.0 |            1 |
| WALLABY_J101834-281550 |   154.649 |  -28.2646 |  0.04077 |      8.79 |   -0.32 |     9.61 |       1 |          F |   17.11 |   16.87 |   16.83 |  11.3 |            1 |
| WALLABY_J101945-272719 |  154.9413 |  -27.4582 |  0.03626 |      9.94 |   -0.05 |     9.68 |       1 |          F |   16.11 |   15.49 |   15.29 |  12.5 |            1 |
| WALLABY_J101945-272719 | 154.93905 |  -27.4517 |  0.03672 |       9.5 |   -0.05 |     9.58 |       1 |          F |   16.53 |   16.04 |    15.9 |  12.2 |            1 |
| WALLABY_J102019-285220 |  155.0796 |  -28.8738 |  0.03133 |     10.67 |   -0.16 |     9.67 |       1 |          N |   15.11 |    14.3 |   13.98 |  49.5 |            1 |
| WALLABY_J102019-285220 |  155.0931 |  -28.8705 |  0.03074 |     10.15 |    0.36 |     9.49 |       1 |          F |   15.39 |   14.74 |   14.53 |  20.2 |            1 |
| WALLABY_J102054-263844 | 155.22325 | -26.64605 |  0.04121 |       8.9 |   -0.17 |     9.81 |       1 |          F |    17.2 |   16.74 |   16.84 |  10.5 |            1 |
| WALLABY_J102054-263844 |  155.2394 |  -26.6431 |  0.04121 |      8.28 |   -1.03 |     9.58 |       1 |          F |   18.66 |   18.53 |   18.32 |   9.1 |            1 |
| WALLABY_J103540-284607 |  158.9026 |  -28.7686 |  0.03047 |      8.93 |    -0.3 |     9.88 |       1 |          F |   16.76 |   16.46 |   16.34 |  16.5 |            1 |
| WALLABY_J103540-284607 |  158.9368 |  -28.7691 |  0.03065 |      9.89 |   -0.42 |     9.81 |       1 |          F |   15.99 |   15.36 |   15.14 |  17.1 |            1 |
| WALLABY_J104513-262755 |   161.305 |  -26.4614 |  0.01432 |      7.77 |   -1.66 |     9.04 |       1 |          F |   17.93 |   17.53 |   17.55 |   8.5 |            1 |
| WALLABY_J123905-022950 |  189.7761 |   -2.5082 |  0.02326 |      9.96 |   -0.26 |     9.56 |       1 |          N |   15.34 |   14.69 |   14.46 |  19.3 |            1 |
| WALLABY_J123905-022950 |  189.7713 |   -2.4835 |  0.02311 |      8.31 |   -1.01 |     9.53 |       1 |          F |   17.57 |   17.28 |   17.19 |  16.5 |            1 |
| WALLABY_J124237-020708 |  190.6543 |   -2.1211 |  0.04602 |      9.38 |   -0.56 |     9.61 |       1 |         -- |    17.4 |    16.9 |   16.74 |   9.4 |            1 |
| WALLABY_J124237-020708 | 190.66095 |  -2.11555 |  0.04578 |      8.71 |   -0.63 |     9.46 |       1 |         -- |   18.51 |   18.13 |    18.0 |   4.7 |            1 |
| WALLABY_J124421+042536 |  191.0812 |    4.4254 |  0.02962 |       9.4 |    0.05 |     9.78 |       1 |          F |    16.1 |   15.64 |   15.53 |  16.5 |            1 |
| WALLABY_J124421+042536 |  191.0898 |    4.4276 |  0.02856 |      9.91 |    0.27 |    10.02 |       1 |          F |   15.24 |    14.7 |   14.54 |  21.5 |            1 |
| WALLABY_J131122+032431 | 197.80805 |   3.39555 |  0.01007 |      7.76 |   -1.78 |     8.83 |       1 |          F |   17.45 |   17.09 |    17.0 |  11.8 |            1 |
| WALLABY_J131122+032431 | 197.84735 |    3.4112 |  0.01019 |      8.63 |   -1.06 |     9.29 |       1 |          F |   15.41 |   15.04 |   14.94 |  36.4 |            1 |
| WALLABY_J130829+042207 |  197.1234 |    4.3679 |  0.02438 |     10.03 |   -0.09 |     9.72 |       1 |          F |   15.27 |   14.62 |   14.39 |  18.7 |            1 |
| WALLABY_J130829+042207 |  197.1141 |    4.3702 |  0.02383 |       9.5 |   -0.32 |     9.36 |       1 |          F |   15.97 |   15.44 |   15.24 |  18.8 |            1 |
| WALLABY_J130646+070404 |  196.6978 |   7.06105 |  0.05714 |      8.94 |    -0.2 |    10.01 |       1 |          F |   18.29 |   17.92 |    17.8 |   5.9 |            1 |
| WALLABY_J130646+070404 |  196.6931 |    7.0705 |  0.05669 |      9.94 |    0.09 |     9.84 |       1 |          F |   17.26 |   16.57 |   16.38 |   9.2 |            1 |
| WALLABY_J130317+043547 |  195.8068 |    4.5936 |  0.03954 |      9.57 |    0.03 |      9.9 |       1 |          F |   15.95 |   15.58 |   15.47 |  19.0 |            1 |
| WALLABY_J130317+043547 |  195.8293 |    4.5978 |  0.03914 |     10.05 |     0.5 |    10.27 |       1 |          F |   15.11 |   14.66 |   14.52 |  20.4 |            1 |
| WALLABY_J130031+083118 | 195.13435 |    8.5217 |  0.05194 |      9.03 |   -0.29 |     9.96 |       1 |         -- |   16.82 |   16.62 |   16.58 |   8.8 |            1 |
| WALLABY_J130031+083118 |  195.1295 |   8.52355 |   0.0521 |       8.5 |   -0.32 |    10.07 |       1 |         -- |   18.26 |   18.06 |    18.0 |   9.6 |            0 |
| WALLABY_J125851+052229 |   194.711 |    5.3751 |  0.04238 |      9.68 |   -0.13 |    10.04 |       1 |          F |   16.59 |   16.07 |   15.91 |  14.0 |            1 |
| WALLABY_J125851+052229 |  194.7292 |    5.3779 |  0.04228 |      8.97 |   -0.91 |      9.6 |       1 |          N |   18.36 |    17.8 |   17.67 |  11.0 |            1 |
| WALLABY_J125834+054735 |   194.649 |    5.7871 |  0.03886 |      8.33 |   -0.41 |     9.29 |       1 |          F |   18.56 |   18.28 |   18.19 |   5.1 |            0 |
| WALLABY_J125834+054735 |  194.6423 |    5.7954 |  0.03864 |      8.99 |    -0.5 |     9.65 |       1 |          F |   17.53 |   17.13 |    17.0 |   6.7 |            1 |
| WALLABY_J125647+055512 | 194.19435 |    5.9164 |  0.03144 |      9.99 |    0.87 |      9.4 |       1 |          F |   15.39 |    14.8 |   14.65 |  12.6 |            1 |
| WALLABY_J125647+055512 |  194.2073 |    5.9276 |   0.0318 |       7.8 |   -0.56 |     9.67 |       1 |          F |   18.47 |   18.38 |   18.35 |   9.9 |            0 |
| WALLABY_J125445+045357 |  193.6865 |    4.8978 |   0.0251 |      8.88 |    -0.6 |     9.16 |       1 |          F |   17.12 |   16.68 |   16.54 |  10.4 |            1 |
| WALLABY_J125445+045357 | 193.69145 |   4.90055 |   0.0248 |      8.16 |   -0.55 |     9.56 |       1 |          F |   17.04 |   16.85 |   16.93 |  10.9 |            1 |
| WALLABY_J133314-160715 |  203.3016 |  -16.1394 |  0.02078 |       9.8 |    0.16 |     9.27 |       1 |          F |   14.57 |   15.38 |   13.94 |  21.7 |            1 |
| WALLABY_J133314-160715 |  203.3079 |  -16.1214 |  0.02048 |     11.17 |    0.32 |    10.15 |       1 |          N |   12.84 |   -99.0 |   11.73 |  69.4 |            1 |
| WALLABY_J132529-201001 |   201.356 |  -20.1731 |  0.02705 |      8.51 |   -1.21 |     9.46 |       1 |          F |   17.62 |   -99.0 |   17.18 |  10.9 |            1 |
| WALLABY_J132529-201001 |   201.364 |  -20.1578 |   0.0273 |      9.35 |    0.02 |     9.98 |       1 |          F |   15.51 |   -99.0 |   15.09 |   9.9 |            1 |
| WALLABY_J134102-231256 |  205.2578 | -23.21995 |   0.0231 |      9.38 |   -0.44 |     9.55 |       1 |         -- |   15.53 |   15.12 |   14.99 |  24.4 |            1 |
| WALLABY_J134102-231256 |  205.2635 |  -23.2098 |  0.02341 |      8.76 |   -0.46 |     9.92 |       1 |         -- |    16.4 |   16.11 |   16.04 |  12.4 |            1 |
| WALLABY_J131802-151824 |  199.5051 |  -15.3115 |  0.03767 |     10.38 |    0.27 |    10.11 |       1 |          F |   15.12 |   -99.0 |   14.29 |  27.7 |            1 |
| WALLABY_J131802-151824 |  199.5167 |  -15.3024 |  0.03736 |      9.86 |    0.14 |    10.08 |       1 |          F |   15.87 |   -99.0 |   15.18 |  19.2 |            1 |
| WALLABY_J132500-240035 | 201.25385 |  -24.0098 |  0.02473 |     10.24 |    0.05 |     9.98 |       1 |          N |    15.7 |   14.88 |   14.56 |  34.4 |            1 |
| WALLABY_J132500-240035 | 201.22545 | -24.01455 |  0.02422 |      8.58 |   -0.82 |     9.22 |       1 |          F |   17.28 |   16.94 |   16.83 |   8.5 |            1 |
| WALLABY_J131051-205740 |  197.7146 |  -20.9635 |  0.03533 |      9.73 |    0.13 |    10.01 |       1 |          F |   15.92 |   15.44 |   15.28 |  26.8 |            1 |
| WALLABY_J131051-205740 | 197.71195 |  -20.9536 |  0.03629 |      9.46 |    0.54 |    10.02 |       1 |          F |   15.69 |   15.39 |    15.3 |  17.5 |            1 |
| WALLABY_J131947-205901 | 199.93195 |  -20.9758 |  0.02375 |      8.94 |   -0.81 |     9.63 |       1 |          F |   16.76 |   16.17 |   16.19 |  14.0 |            1 |
| WALLABY_J131947-205901 | 199.96165 |  -20.9918 |  0.02405 |     10.39 |    0.23 |     9.76 |       1 |          N |   15.88 |   14.92 |   14.57 |  19.8 |            1 |
| WALLABY_J133108-202916 |  202.7777 |   -20.497 |  0.02253 |      8.61 |   -0.98 |      9.6 |       1 |          F |   16.93 |   -99.0 |   16.52 |  16.7 |            1 |
| WALLABY_J133108-202916 |  202.7939 |  -20.4741 |  0.02249 |      8.38 |   -1.34 |     9.46 |       1 |          F |    17.3 |   -99.0 |   16.93 |  10.4 |            1 |
| WALLABY_J133240-192505 |   203.192 |   -19.421 |   0.0182 |      7.92 |   -1.29 |     9.01 |       1 |          F |   18.12 |   -99.0 |   17.73 |   6.5 |            1 |
| WALLABY_J133240-192505 |  203.1621 |  -19.4177 |  0.01832 |      7.93 |   -1.05 |     9.47 |       1 |          F |   17.77 |   -99.0 |   17.46 |   6.4 |            1 |
| WALLABY_J133727-223204 |  204.3733 |  -22.5365 |  0.03041 |     10.01 |    0.44 |     9.92 |       1 |          F |   15.11 |   14.58 |   14.41 |  13.8 |            1 |
| WALLABY_J133727-223204 |  204.3468 |  -22.5202 |  0.03047 |      9.09 |   -0.41 |     9.47 |       1 |          F |   17.11 |   16.61 |   16.49 |   6.0 |            1 |
| WALLABY_J132154-193738 |  200.4806 |  -19.6265 |   0.0175 |       8.6 |   -1.25 |     9.47 |       1 |         -- |   16.34 |   -99.0 |   15.94 |  16.7 |            1 |
| WALLABY_J131448-202411 |  198.6996 |  -20.4041 |  0.03409 |     10.17 |     0.9 |     9.94 |       1 |          F |   14.77 |   14.25 |   14.12 |  22.3 |            1 |
| WALLABY_J134308-201304 |  205.7782 |  -20.2324 |  0.03206 |      9.58 |    -0.1 |     9.28 |       1 |          F |   16.69 |   -99.0 |   15.88 |  11.2 |            1 |
| WALLABY_J134308-201304 |  205.7852 |  -20.2134 |  0.03209 |      10.2 |    0.48 |     9.92 |       1 |          F |   14.87 |   -99.0 |   14.14 |  15.3 |            1 |
| WALLABY_J134042-173330 |  205.1819 |   -17.587 |  0.04939 |      9.21 |   -0.47 |     9.79 |       1 |          F |   17.38 |   16.98 |   16.88 |   8.6 |            1 |
| WALLABY_J134042-173330 |  205.1756 |  -17.5543 |  0.04916 |      9.96 |    0.18 |    10.26 |       1 |          F |   16.75 |   -99.0 |   15.91 |  22.4 |            1 |
| WALLABY_J131248-191514 |  198.2079 |  -19.2699 |  0.02139 |      8.84 |   -1.27 |     9.13 |       1 |          F |   17.29 |   16.73 |   16.59 |  19.4 |            1 |
| WALLABY_J131248-191514 |  198.2016 |  -19.2488 |  0.02104 |       9.1 |   -0.68 |     9.44 |       1 |          F |   16.27 |    15.8 |   15.66 |  17.8 |            1 |
| WALLABY_J133636-182418 |  204.1501 |  -18.4219 |   0.0395 |      8.18 |   -99.0 |     9.48 |       1 |         na |   19.27 |   -99.0 |   18.82 |   5.2 |            1 |
| WALLABY_J133636-182418 |  204.1527 |  -18.4032 |  0.03977 |     10.41 |    0.13 |    10.07 |       1 |          N |    15.9 |   -99.0 |   14.86 |  30.7 |            1 |
| WALLABY_J133337-144806 |  203.4043 |   -14.803 |   0.0344 |      9.33 |    -0.3 |     9.82 |       1 |          F |   16.43 |   -99.0 |    15.9 |  19.0 |            1 |
| WALLABY_J133337-144806 |  203.4095 |  -14.8037 |  0.03474 |      9.07 |   -0.31 |      9.5 |       1 |          F |   16.91 |   -99.0 |   16.43 |  10.9 |            1 |
| WALLABY_J131657-170718 |  199.2421 |  -17.1008 |  0.02088 |      8.93 |   -0.75 |     9.22 |       1 |          F |   16.74 |   -99.0 |   16.12 |  11.7 |            1 |
| WALLABY_J130002-183046 |  195.0009 |  -18.5242 |  0.04644 |       9.6 |    0.04 |     9.95 |       1 |          F |    16.5 |   16.07 |   15.94 |  12.7 |            1 |
| WALLABY_J130002-183046 | 195.01605 |  -18.5019 |  0.04583 |      9.65 |   -0.09 |     9.96 |       1 |          F |   16.56 |   16.39 |   15.95 |  13.6 |            1 |
| WALLABY_J134237-205247 |   205.655 |  -20.8837 |  0.04851 |     10.35 |    0.45 |    10.14 |       1 |          F |   15.96 |   15.91 |   15.06 |  12.9 |            1 |
| WALLABY_J134237-205247 |  205.6545 |  -20.8659 |  0.04884 |      9.49 |     0.1 |     9.77 |       1 |          F |   17.25 |   16.77 |   16.59 |  17.5 |            1 |
| WALLABY_J130328-115201 |  195.8667 |  -11.8751 |  0.04884 |      8.98 |   -0.11 |     9.96 |       1 |          F |   17.53 |   -99.0 |   17.12 |  10.7 |            1 |
| WALLABY_J130328-115201 |  195.8638 |  -11.8613 |  0.04865 |      8.45 |   -0.12 |    10.06 |       1 |          F |   17.76 |   17.59 |   17.61 |   8.7 |            0 |
| WALLABY_J131011-112257 |  197.5571 |  -11.3882 |  0.02407 |      8.15 |    -0.9 |     9.27 |       1 |          F |   17.98 |   17.67 |   17.62 |   8.5 |            1 |
| WALLABY_J131011-112257 |  197.5406 | -11.37945 |  0.02429 |      8.18 |   -1.23 |     9.48 |       1 |          F |   18.04 |   17.71 |   17.65 |   7.7 |            1 |
| WALLABY_J130502-201243 |  196.2618 |  -20.2133 |  0.02381 |      7.87 |   -0.81 |     8.98 |       1 |          F |   18.38 |   18.11 |    18.1 |   5.5 |            1 |
| WALLABY_J130502-201243 |  196.2581 |  -20.2095 |  0.02369 |       8.8 |   -0.63 |      9.5 |       1 |          F |   16.68 |   16.31 |   16.23 |  13.2 |            1 |
| WALLABY_J132732-142623 |  201.8822 |  -14.4412 |  0.03443 |       9.3 |   -0.23 |     9.74 |       1 |          F |   16.41 |   -99.0 |   15.91 |  14.0 |            1 |
| WALLABY_J132732-142623 |  201.8968 |  -14.4354 |  0.03444 |      8.32 |   -0.47 |     9.38 |       1 |          F |   17.57 |   -99.0 |   17.39 |   9.0 |            1 |
| WALLABY_J132358-151422 |  200.9903 |  -15.2402 |  0.04782 |      9.98 |    0.45 |    10.04 |       1 |          F |    15.7 |   15.24 |   15.11 |  13.7 |            1 |
| WALLABY_J132358-151422 |  201.0064 |  -15.2355 |  0.04779 |     10.22 |    0.72 |     9.67 |       1 |          F |   15.75 |   15.17 |   14.99 |  11.4 |            1 |
| WALLABY_J134418-223401 |  206.0666 |  -22.5693 |    0.023 |      8.38 |   -0.68 |     9.16 |       1 |          N |    17.4 |   17.11 |   17.02 |   7.9 |            1 |
| WALLABY_J134418-223401 |  206.0771 |  -22.5682 |  0.02296 |      8.26 |   -0.76 |      9.3 |       1 |          N |   17.58 |    17.3 |   17.23 |   7.0 |            1 |
| WALLABY_J133416-194756 |  203.5672 |  -19.8071 |  0.05339 |       9.7 |    0.17 |    10.12 |       1 |          F |   17.06 |   -99.0 |   16.36 |  14.2 |            1 |
| WALLABY_J133416-194756 |  203.5698 |  -19.7847 |  0.05312 |      9.16 |   -0.07 |     9.78 |       1 |          F |   17.28 |   -99.0 |   16.87 |   9.0 |            1 |
| WALLABY_J133328-205305 |  203.3626 |  -20.8884 |  0.02993 |      7.94 |   -0.97 |     9.42 |       1 |          F |   18.36 |   -99.0 |   18.15 |  13.5 |            1 |
| WALLABY_J133328-205305 |  203.3731 |  -20.8812 |  0.02992 |      8.37 |   -0.84 |     9.47 |       1 |          F |   17.94 |   -99.0 |   17.56 |   8.4 |            1 |
| WALLABY_J130645-162250 |  196.6646 |  -16.3874 |  0.03703 |     10.48 |    0.79 |     9.53 |       1 |          F |   15.64 |   14.85 |   14.59 |  11.4 |            1 |
| WALLABY_J130645-162250 |  196.6955 |  -16.3767 |  0.03648 |      9.67 |    0.18 |     9.67 |       1 |          F |   15.93 |   15.47 |   15.34 |  13.4 |            1 |
| WALLABY_J130321-134144 |  195.8426 |  -13.6925 |  0.04647 |     10.22 |    1.28 |     9.97 |       1 |          F |   15.21 |   14.65 |   14.58 |  11.5 |            1 |
| WALLABY_J130321-134144 |  195.8527 |  -13.6921 |   0.0465 |      9.69 |    0.23 |     9.46 |       1 |          F |   16.64 |   16.14 |   15.98 |  17.7 |            1 |
| WALLABY_J131547-173827 |  198.9589 |  -17.6493 |  0.04487 |      8.64 |    -0.5 |     9.63 |       1 |          F |   18.09 |   -99.0 |   17.71 |  10.1 |            1 |
| WALLABY_J131547-173827 |  198.9443 |  -17.6358 |  0.04508 |      9.22 |   -0.17 |     9.85 |       1 |          F |   17.05 |   -99.0 |   16.58 |   8.9 |            1 |
| WALLABY_J130821-185647 |  197.0799 | -18.94485 |  0.04538 |      9.05 |    0.52 |     9.73 |       1 |         -- |   16.46 |    16.3 |   16.24 |  11.6 |            1 |
| WALLABY_J130821-185647 |  197.0981 |  -18.9455 |  0.04582 |      9.61 |   -0.34 |     9.75 |       1 |         -- |   17.79 |   17.08 |   16.87 |   9.0 |            1 |
| WALLABY_J132746-161514 |  201.9409 | -16.26715 |  0.02345 |      8.03 |   -1.73 |     9.19 |       1 |          N |   18.42 |   18.12 |   18.02 |   8.6 |            1 |
| WALLABY_J133151-173014 |  202.9596 |  -17.5089 |  0.04657 |      9.01 |   -0.18 |     9.78 |       1 |          F |   17.64 |   17.28 |   17.16 |   8.5 |            1 |
| WALLABY_J133151-173014 | 202.96735 |  -17.4962 |  0.04644 |      8.46 |   -0.38 |     9.64 |       1 |          F |   18.46 |   18.14 |   18.12 |   6.6 |            1 |
| WALLABY_J133440-232652 |   203.665 |  -23.4466 |  0.03454 |     10.74 |    1.25 |     9.42 |       1 |          F |   14.76 |   13.97 |   13.73 |  17.5 |            1 |
| WALLABY_J132558-242128 |  201.5013 |  -24.3639 |  0.04155 |      8.02 |   -0.48 |     9.48 |       1 |          F |   19.19 |   18.92 |   18.89 |   4.7 |            0 |
| WALLABY_J132558-242128 |  201.4957 | -24.35335 |   0.0415 |      8.43 |    -0.7 |     9.67 |       1 |          N |   18.91 |   18.58 |   18.42 |   5.7 |            1 |
| WALLABY_J132429-181124 |  201.1267 |  -18.1952 |  0.02591 |      7.78 |    -1.2 |     9.14 |       1 |          F |   18.67 |   -99.0 |   18.41 |   6.4 |            1 |
| WALLABY_J132429-181124 |  201.1213 |  -18.1849 |  0.02592 |      8.31 |   -0.96 |     9.23 |       1 |          F |   18.27 |   -99.0 |   17.77 |   5.5 |            1 |
| WALLABY_J133217-164324 |  203.0782 |  -16.7258 |   0.0195 |      8.32 |   -0.81 |     8.91 |       1 |          F |   17.03 |   16.75 |    16.7 |  11.3 |            1 |
| WALLABY_J133217-164324 | 203.06275 |  -16.7246 |  0.01967 |      8.15 |   -1.32 |     8.72 |       1 |          F |   18.27 |   17.88 |   17.73 |   5.7 |            1 |
| WALLABY_J133304-241753 |  203.2758 |   -24.301 |  0.06276 |      9.29 |   -0.73 |     9.83 |       1 |          N |   18.65 |   18.05 |   17.89 |  10.2 |            1 |
| WALLABY_J133304-241753 |  203.2715 |  -24.2947 |  0.06268 |      9.44 |    0.02 |     9.97 |       1 |          N |   18.06 |   17.54 |   17.35 |  12.2 |            1 |
| WALLABY_J132603-225332 |  201.5076 |   -22.891 |  0.07444 |     10.58 |    0.73 |     10.0 |       1 |          F |   16.47 |   15.76 |   15.51 |   9.9 |            0 |
| WALLABY_J132603-225332 |  201.5278 |  -22.8869 |  0.07466 |       9.6 |    0.08 |    10.03 |       1 |          N |   18.19 |   17.65 |   17.44 |   7.1 |            0 |
| WALLABY_J101517-264311 |  153.8229 |  -26.7206 |   0.0327 |      9.31 |   -0.27 |     9.62 |       0 |          F |   16.45 |   16.03 |    15.9 |  11.0 |            1 |
| WALLABY_J101526-264259 |  153.8622 | -26.71565 |  0.03296 |      9.43 |   -0.36 |     9.68 |       0 |          F |   16.83 |   16.29 |   16.11 |  11.1 |            1 |
| WALLABY_J102053-265610 |   155.222 |   -26.936 |  0.03327 |     10.82 |   -0.21 |    10.25 |       0 |          F |   14.68 |    13.9 |    13.6 |  42.1 |            1 |
| WALLABY_J102059-265129 |  155.2475 |  -26.8589 |  0.03385 |      9.75 |    -0.4 |     9.63 |       0 |          F |   16.34 |   15.75 |   15.55 |  11.5 |            1 |
| WALLABY_J102336-264751 |  155.9025 |  -26.7966 |  0.03521 |      8.65 |   -0.45 |     9.86 |       0 |          F |   17.42 |   17.18 |   17.08 |   8.9 |            1 |
| WALLABY_J102338-264531 |  155.8992 |  -26.7491 |  0.03467 |     10.63 |    -0.6 |     9.85 |       0 |          F |   15.99 |   15.05 |    14.7 |  21.6 |            1 |
| WALLABY_J102411-285533 | 156.04865 |  -28.9288 |  0.01298 |      9.36 |   -0.94 |      9.0 |       0 |          F |    15.0 |   14.48 |   14.28 |  33.6 |            1 |
| WALLABY_J102430-290904 |  156.1244 |  -29.1504 |   0.0125 |      8.61 |   -1.31 |     8.83 |       0 |          F |   16.17 |   15.77 |   15.62 |  19.0 |            1 |
| WALLABY_J102448-263457 |  156.2057 |  -26.5823 |   0.0345 |     10.37 |    0.76 |     9.85 |       0 |          F |   14.78 |   14.18 |    14.0 |  20.3 |            1 |
| WALLABY_J102451-263726 |  156.2167 |  -26.6249 |  0.03477 |       9.8 |    0.17 |     9.69 |       0 |          F |   15.71 |   15.23 |   15.07 |  15.5 |            1 |
| WALLABY_J102621-291150 | 156.59075 |  -29.1981 |  0.01234 |      8.63 |   -0.85 |     9.25 |       0 |          N |   16.12 |   15.68 |   15.56 |  25.7 |            1 |
| WALLABY_J103114-295837 |  157.8077 | -29.97795 |  0.01398 |      8.24 |   -1.03 |     9.12 |       0 |          F |   16.52 |   16.25 |   16.19 |  15.7 |            1 |
| WALLABY_J103124-295706 |  157.8549 |  -29.9529 |  0.01368 |      9.52 |   -0.22 |     9.82 |       0 |          F |   14.52 |   14.02 |   13.85 |  36.1 |            1 |
| WALLABY_J103250-301601 | 158.21045 |  -30.2668 |  0.01158 |      9.34 |   -0.16 |     9.37 |       0 |          N |   14.42 |   13.98 |   13.81 |  38.3 |            1 |
| WALLABY_J103359-301003 |  158.4964 | -30.16795 |  0.01162 |     10.29 |   -0.07 |     9.45 |       0 |          N |   14.39 |    13.5 |   13.14 |  58.3 |            1 |
| WALLABY_J103821-254126 |  159.5875 |    -25.69 |  0.01144 |      8.61 |    -1.5 |      8.9 |       0 |          F |   16.27 |    15.8 |   15.65 |  14.3 |            1 |
| WALLABY_J103841-253530 |   159.673 |  -25.5921 |  0.01282 |      7.96 |   -1.09 |     8.78 |       0 |          F |   16.28 |   16.12 |   16.15 |  11.7 |            1 |
| WALLABY_J103905-265519 |  159.7731 | -26.92175 |  0.03519 |      9.84 |   -0.16 |     10.0 |       0 |          N |   16.69 |    16.0 |   15.76 |  24.0 |            1 |
| WALLABY_J103922-293505 |  159.8421 |  -29.5849 |  0.01293 |      9.44 |   -0.34 |     9.61 |       0 |          F |    14.3 |   13.85 |   13.71 |  41.5 |            1 |
| WALLABY_J103926-265812 |  159.8601 |  -26.9718 |  0.03541 |     10.59 |    0.54 |     9.93 |       0 |          F |   15.11 |   14.36 |    14.1 |   6.0 |            1 |
| WALLABY_J104000-292445 | 160.00005 | -29.41325 |  0.01258 |       8.7 |    -1.0 |      9.3 |       0 |          F |   15.68 |   15.33 |    15.2 |  31.6 |            1 |
| WALLABY_J122708+055255 |  186.7873 |      5.88 |  0.00371 |      8.71 |   -1.11 |     8.94 |       0 |          N |   13.57 |   13.12 |   12.95 |  86.8 |            1 |
| WALLABY_J122726+061551 |  186.8597 |     6.263 |  0.00483 |      9.75 |   -0.77 |     8.62 |       0 |          F |   12.27 |   11.65 |   11.45 |  81.0 |            0 |
| WALLABY_J122946-011745 |  187.4426 |  -1.29655 |  0.00754 |      7.86 |   -1.59 |     8.77 |       0 |          F |   16.39 |   16.06 |   15.99 |  18.0 |            1 |
| WALLABY_J123439+070932 |  188.6647 |    7.1602 |  0.00201 |      8.68 |   -1.03 |     7.99 |       0 |          F |   13.44 |   12.74 |    12.5 |  55.2 |            0 |
| WALLABY_J123531+062003 |  188.8786 |     6.334 |  0.00535 |      8.57 |   -2.35 |     7.77 |       0 |          F |   15.19 |   14.63 |   14.44 |  27.1 |            0 |
| WALLABY_J123636-032344 |  189.1526 |   -3.3936 |  0.00399 |      7.78 |   -2.56 |     7.83 |       0 |          F |   16.05 |   15.55 |   15.43 |  30.5 |            0 |
| WALLABY_J123636+063715 |  189.1546 |    6.6214 |  0.00358 |      8.31 |   -1.21 |     9.07 |       0 |          F |   13.92 |   13.59 |   13.46 |  51.1 |            1 |
| WALLABY_J123703+065533 |  189.2629 |   6.92665 |  0.00546 |      8.67 |   -1.12 |     8.72 |       0 |          F |   14.15 |   13.76 |   13.63 |  45.7 |            1 |
| WALLABY_J123729+044504 |  189.3705 |    4.7511 |  0.00546 |      8.03 |   -2.14 |     7.98 |       0 |          F |   15.78 |   15.37 |   15.25 |  21.5 |            0 |
| WALLABY_J123746-024651 |  189.4434 |   -2.7815 |  0.00364 |      7.72 |   -2.76 |     7.67 |       0 |          F |   16.18 |   15.64 |   15.51 |  16.0 |            0 |
| WALLABY_J123802+001036 |  189.5117 |    0.1768 |  0.01341 |      7.98 |   -1.17 |     9.13 |       0 |          F |   17.13 |   16.84 |   16.79 |  10.0 |            1 |
| WALLABY_J123803-021549 |  189.5139 |   -2.2638 |  0.00859 |      9.12 |    -1.2 |     9.03 |       0 |         -- |   13.97 |   13.58 |   13.46 |  33.5 |            1 |
| WALLABY_J123805-000137 |  189.5222 |    -0.027 |  0.01251 |     10.12 |   -0.31 |      9.7 |       0 |          F |   14.54 |    13.7 |    13.4 |  37.6 |            1 |
| WALLABY_J123905-020044 |  189.7742 |   -2.0123 |  0.00876 |       8.2 |   -2.79 |     8.57 |       0 |         -- |   16.49 |    16.1 |   15.93 |  17.4 |            1 |
| WALLABY_J123922+045608 |  189.8411 |    4.9369 |  0.00538 |      8.61 |   -1.88 |     7.96 |       0 |          F |    15.0 |   14.44 |   14.27 |  29.4 |            0 |
| WALLABY_J124123-030327 | 190.34555 |   -3.0579 |  0.00483 |      8.76 |   -1.84 |      8.3 |       0 |          F |   14.46 |    13.9 |   13.71 |  42.2 |            0 |
| WALLABY_J124128-031517 |  190.3705 |  -3.25375 |  0.00601 |      7.71 |   -2.87 |     7.85 |       0 |          F |   17.09 |   16.62 |   16.48 |  23.5 |            0 |
| WALLABY_J124317-003841 |   190.824 |   -0.6443 |  0.00884 |      9.69 |   -0.11 |     9.51 |       0 |          N |   13.48 |   12.93 |   12.73 |  63.2 |            1 |
| WALLABY_J124350-003344 |  190.9622 |   -0.5612 |  0.00878 |      10.0 |    0.16 |     9.96 |       0 |          N |   12.45 |   11.94 |   11.76 |  84.1 |            1 |
| WALLABY_J124433-021916 |  191.1395 |   -2.3189 |   0.0053 |      8.11 |   -99.0 |     8.93 |       0 |         -- |   14.76 |    14.5 |   14.44 |  45.6 |            1 |
| WALLABY_J130812+062455 | 197.05165 |   6.41525 |  0.02416 |      8.74 |   -1.16 |     9.55 |       0 |          F |    17.4 |   16.94 |   16.81 |   9.9 |            1 |
| WALLABY_J130802+062900 |  197.0117 |    6.4812 |   0.0238 |      10.4 |   -0.18 |     9.81 |       0 |          F |   14.76 |   14.02 |   13.75 |  23.1 |            1 |
| WALLABY_J130322+073646 |   195.842 |    7.6161 |  0.01025 |      7.97 |   -1.39 |     8.74 |       0 |          F |    17.0 |   16.65 |   16.54 |   9.3 |            1 |
| WALLABY_J130315+074816 |  195.8111 |    7.8022 |  0.00975 |      9.91 |   -0.62 |     9.82 |       0 |          F |   13.56 |   12.91 |   12.69 |  53.9 |            1 |
| WALLABY_J130241+055729 |  195.6742 |    5.9584 |  0.00955 |      8.08 |   -1.49 |     8.92 |       0 |          F |    16.4 |   16.08 |   15.99 |  20.7 |            1 |
| WALLABY_J125821+045311 |  194.5882 |    4.8856 |  0.03631 |     10.33 |    1.21 |     9.65 |       0 |          F |   14.82 |   14.26 |   14.08 |  18.9 |            1 |
| WALLABY_J125811+045429 |  194.5478 |     4.908 |  0.03563 |      9.09 |    -0.9 |     9.55 |       0 |          F |   17.54 |   17.04 |   16.89 |  12.9 |            1 |
| WALLABY_J125620+052836 |  194.0847 |    5.4765 |  0.02433 |      10.3 |     0.6 |     9.84 |       0 |          F |   14.46 |   13.83 |   13.61 |  21.9 |            1 |
| WALLABY_J125605+053051 |  194.0258 |   5.51475 |  0.02378 |      9.08 |    -1.2 |     9.45 |       0 |          F |   17.01 |   16.47 |   16.29 |  20.2 |            1 |
| WALLABY_J130017-122041 |  195.0716 |  -12.3465 |  0.00527 |      8.78 |   -1.18 |     8.94 |       0 |          F |   13.72 |   13.34 |   13.22 |  55.4 |            1 |
| WALLABY_J130026-151708 |  195.1097 |  -15.2834 |   0.0164 |     11.04 |    0.55 |    10.23 |       0 |          F |   12.65 |   11.86 |   11.56 |  82.5 |            1 |
| WALLABY_J130618-173039 |  196.5767 |  -17.5116 |   0.0049 |      7.97 |   -1.47 |     8.83 |       0 |          N |   14.93 |    14.7 |   14.61 |  37.8 |            1 |
| WALLABY_J125907-121329 |  194.7787 |  -12.2285 |  0.00436 |      7.65 |   -1.61 |     8.83 |       0 |          N |    15.5 |   15.36 |   15.17 |  32.2 |            1 |
| WALLABY_J130515-165316 |  196.3144 |  -16.8881 |  0.00948 |      8.91 |   -1.06 |     9.03 |       0 |          F |    14.6 |   14.26 |   14.12 |  44.9 |            1 |
| WALLABY_J133348-244525 |  203.4526 |   -24.757 |  0.01546 |      9.73 |   -0.05 |     9.78 |       0 |          F |   14.29 |   13.79 |   13.62 |  34.5 |            1 |
| WALLABY_J130806-144640 |  197.0268 |  -14.7767 |  0.00865 |      8.39 |   -0.84 |     9.27 |       0 |          N |    15.2 |   14.95 |   14.85 |  28.2 |            1 |
| WALLABY_J130324-144601 |  195.8498 |  -14.7675 |   0.0086 |      8.29 |   -0.91 |     9.01 |       0 |          N |   15.14 |   -99.0 |   14.88 |  26.6 |            1 |
| WALLABY_J130818-143213 |  197.0746 | -14.53795 |  0.00892 |      8.87 |   -0.73 |     9.22 |       0 |          F |   14.84 |   14.42 |   14.28 |  26.5 |            1 |
| WALLABY_J133741-150605 |  204.4213 |  -15.1041 |  0.02663 |     10.37 |    0.35 |    10.14 |       0 |          N |   14.34 |   -99.0 |   13.53 |  36.8 |            1 |
| WALLABY_J131237-142630 |  198.1559 |   -14.443 |  0.02074 |      9.58 |   -0.57 |     9.85 |       0 |          F |   16.06 |   15.42 |   15.17 |  28.6 |            1 |
| WALLABY_J133825-214905 |  204.6056 |  -21.8188 |  0.01953 |      9.27 |   -0.26 |     9.76 |       0 |          F |   15.32 |   14.93 |   14.81 |  17.1 |            1 |
| WALLABY_J133949-221815 |  204.9571 |  -22.3028 |  0.01913 |      9.94 |   -0.17 |     9.73 |       0 |          F |   14.76 |   14.16 |   13.94 |  33.0 |            1 |
| WALLABY_J133253-241226 | 203.22255 |   -24.207 |  0.01624 |     10.68 |    0.94 |     9.68 |       0 |          F |    12.8 |   12.13 |   11.91 |  37.5 |            1 |
| WALLABY_J130516-172641 |  196.3171 |  -17.4463 |  0.03581 |      10.9 |    -0.3 |    10.24 |       0 |          N |   15.02 |   -99.0 |   13.83 |  37.1 |            1 |
| WALLABY_J133310-240706 |   203.293 |  -24.1196 |  0.01595 |      9.32 |    -0.4 |     9.52 |       0 |          N |   14.96 |   14.53 |    14.4 |  26.1 |            1 |
| WALLABY_J133842-214839 |  204.6761 |  -21.8107 |   0.0193 |       9.6 |   -0.44 |     9.65 |       0 |          F |   15.28 |   14.75 |   14.56 |  30.1 |            1 |
| WALLABY_J130016-170140 |   195.068 |  -17.0272 |  0.01639 |      9.69 |    0.12 |     9.53 |       0 |          F |    14.4 |   13.92 |   13.76 |  25.5 |            1 |
| WALLABY_J130337-142537 | 195.90845 |  -14.4286 |  0.00886 |      9.01 |   -0.89 |     9.02 |       0 |          F |   15.07 |   14.52 |   14.35 |  30.9 |            1 |
| WALLABY_J132905-205629 |  202.2725 |  -20.9425 |  0.01852 |       9.5 |   -0.32 |     9.61 |       0 |          F |   14.95 |   -99.0 |   14.36 |  28.1 |            1 |
| WALLABY_J131220-142824 |  198.0828 |  -14.4736 |  0.02086 |      8.43 |   -1.52 |     9.66 |       0 |          F |    17.1 |   16.78 |   16.71 |  21.5 |            1 |
| WALLABY_J125923-120455 |  194.8489 |  -12.0819 |  0.02114 |      9.37 |    0.01 |     9.65 |       0 |          F |   15.17 |   14.76 |   14.68 |  18.4 |            1 |
| WALLABY_J133610-223112 |  204.0419 |  -22.5202 |  0.02827 |     10.48 |    0.41 |     9.89 |       0 |          F |   14.48 |    13.8 |   13.59 |  20.2 |            1 |
| WALLABY_J131859-183522 |  199.7461 |   -18.588 |  0.00843 |     10.14 |   -1.79 |     8.61 |       0 |          F |   13.46 |   -99.0 |   12.37 |  47.6 |            0 |
| WALLABY_J131707-183238 |  199.2855 |  -18.5436 |  0.02611 |     10.31 |    0.18 |     9.83 |       0 |          F |   14.97 |   14.27 |   14.01 |  25.2 |            1 |
| WALLABY_J134339-192202 |   205.915 |  -19.3664 |  0.03506 |      9.87 |   -0.35 |    10.03 |       0 |          N |   16.83 |    16.1 |   15.84 |  21.2 |            1 |
| WALLABY_J133611-234050 |  204.0463 |  -23.6791 |   0.0388 |     10.24 |     0.2 |    10.12 |       0 |          F |   15.36 |   14.77 |   14.58 |  17.7 |            1 |
| WALLABY_J132339-190221 |  200.9144 |  -19.0387 |  0.02467 |     10.41 |    0.11 |     9.77 |       0 |          N |   14.72 |   -99.0 |   13.74 |  34.7 |            1 |
| WALLABY_J133815-211811 |   204.564 |   -21.303 |    0.043 |     10.24 |    0.28 |    10.21 |       0 |          N |   15.63 |   15.04 |   14.83 |  19.0 |            1 |
| WALLABY_J131716-183306 |  199.3196 |  -18.5511 |  0.02587 |     10.18 |    0.32 |     9.81 |       0 |          F |   15.09 |   14.42 |   14.18 |  18.7 |            1 |
| WALLABY_J131714-125817 |  199.3122 |   -12.971 |  0.02291 |      8.97 |   -0.06 |     9.67 |       0 |          F |   15.69 |   -99.0 |   15.37 |  17.6 |            1 |
| WALLABY_J132358-190341 |   200.993 |  -19.0612 |  0.02306 |      9.82 |   -0.33 |     9.66 |       0 |          F |   15.34 |   -99.0 |   14.54 |  26.1 |            1 |
| WALLABY_J131742-120143 |  199.4256 |  -12.0287 |  0.00825 |      8.59 |   -1.47 |     8.75 |       0 |          F |    15.4 |   -99.0 |   14.83 |  24.8 |            1 |
| WALLABY_J134456-151509 |  206.2381 |  -15.2542 |  0.02923 |     10.06 |    0.33 |     9.83 |       0 |          F |   14.78 |   14.28 |   14.11 |  21.9 |            1 |
| WALLABY_J130806-174547 | 197.02315 | -17.76395 |  0.00622 |      8.54 |   -1.58 |      8.5 |       0 |          F |    15.1 |   14.62 |   14.48 |  33.6 |            1 |
| WALLABY_J131300-190627 |  198.2513 |   -19.107 |  0.03499 |     10.14 |    0.38 |     9.97 |       0 |          F |   15.41 |   14.81 |   14.62 |  21.4 |            1 |
| WALLABY_J130132-190935 |   195.384 |  -19.1611 |  0.04387 |     10.47 |    0.38 |    10.14 |       0 |          F |   15.46 |    14.8 |   14.56 |  19.1 |            1 |
| WALLABY_J130623-145631 | 196.59575 |  -14.9427 |  0.02001 |      9.15 |   -0.87 |     9.44 |       0 |          F |   16.05 |   15.59 |   15.44 |  13.9 |            1 |
| WALLABY_J131302-190848 | 198.26215 |  -19.1468 |  0.03501 |     10.32 |    0.09 |     9.94 |       0 |          F |    15.6 |   14.89 |   14.64 |  22.4 |            1 |
| WALLABY_J130154-144123 |  195.4781 |  -14.6905 |  0.01641 |      9.07 |    -1.3 |     9.28 |       0 |          F |   16.25 |   -99.0 |   15.52 |  24.0 |            1 |
| WALLABY_J134249-182801 | 205.70835 |  -18.4665 |  0.03908 |      9.39 |   -0.39 |    10.01 |       0 |          F |   16.93 |   16.46 |    16.3 |  15.0 |            1 |
| WALLABY_J133207-184012 |  203.0301 |  -18.6692 |  0.01912 |      9.24 |   -99.0 |     9.34 |       0 |         na |   15.86 |   -99.0 |   15.22 |  20.8 |            1 |
| WALLABY_J131210-131509 |   198.043 |  -13.2536 |   0.0483 |      9.71 |    0.02 |    10.21 |       0 |          F |   16.44 |   -99.0 |   15.84 |  14.3 |            1 |
| WALLABY_J130327-202922 | 195.86415 |  -20.4874 |  0.01432 |       8.5 |   -1.38 |     9.13 |       0 |          F |   17.06 |   16.76 |   16.43 |  10.8 |            1 |
| WALLABY_J131841-190450 |  199.6717 |  -19.0801 |  0.00913 |      9.37 |   -0.92 |     8.43 |       0 |          F |   14.13 |   -99.0 |   13.44 |  28.8 |            0 |
| WALLABY_J134514-151038 |  206.3116 |  -15.1785 |  0.02945 |      8.68 |   -99.0 |     9.73 |       0 |         na |   17.98 |   17.52 |   17.39 |  19.9 |            1 |
| WALLABY_J130044-142906 |  195.1863 |  -14.4849 |  0.02141 |      8.79 |   -1.09 |     9.44 |       0 |          F |   16.61 |   -99.0 |   16.12 |  22.7 |            1 |
| WALLABY_J125832-161038 | 194.63805 |  -16.1784 |  0.01778 |      8.71 |   -1.08 |     9.27 |       0 |          F |   16.69 |   16.26 |   16.14 |  14.5 |            1 |
| WALLABY_J133128-184541 |  202.8673 |  -18.7611 |  0.01941 |      8.29 |    -1.4 |     9.32 |       0 |          F |   17.43 |   -99.0 |   17.01 |  17.6 |            1 |
| WALLABY_J132400-175431 |  201.0035 |   -17.909 |  0.02354 |      8.66 |   -0.78 |     9.55 |       0 |          N |   17.02 |   -99.0 |   16.57 |  13.2 |            1 |
| WALLABY_J125930-120652 | 194.87925 | -12.11475 |  0.02134 |      9.38 |    -0.6 |     9.42 |       0 |          F |   15.68 |    15.2 |   15.05 |  21.9 |            1 |
| WALLABY_J133141-190837 |  202.9229 |  -19.1435 |  0.01915 |      8.07 |   -1.68 |      9.3 |       0 |          F |   17.76 |   -99.0 |   17.39 |  14.0 |            1 |
| WALLABY_J133950-195837 |  204.9618 |  -19.9771 |  0.04031 |       9.5 |    0.03 |     9.97 |       0 |          F |   16.49 |   -99.0 |   15.92 |  13.4 |            1 |
| WALLABY_J130559-145906 |  196.4964 |  -14.9847 |  0.01875 |      8.75 |   -0.93 |     9.28 |       0 |          F |    16.5 |   16.09 |    16.0 |  14.5 |            1 |
| WALLABY_J130334-163733 |  195.8922 |  -16.6256 |  0.04646 |      9.81 |     0.0 |     10.1 |       0 |          F |   16.39 |   15.88 |   15.71 |  11.9 |            1 |
| WALLABY_J132329-175427 |  200.8757 |   -17.908 |  0.02414 |      9.76 |    0.03 |     9.55 |       0 |          F |   15.47 |   -99.0 |   14.71 |  15.8 |            1 |
| WALLABY_J130947-171234 |  197.4464 |  -17.2094 |  0.01684 |      8.35 |   -0.79 |     9.17 |       0 |          N |   16.47 |   16.23 |   16.18 |  18.7 |            1 |
| WALLABY_J125836-161333 |  194.6557 | -16.22785 |  0.01754 |      9.45 |   -0.43 |     9.21 |       0 |          F |    15.2 |    14.7 |   14.54 |  19.6 |            1 |
| WALLABY_J133418-245545 |  203.5769 | -24.92875 |  0.01593 |      7.82 |   -1.26 |     9.13 |       0 |          F |   17.59 |   17.36 |   17.33 |  11.6 |            1 |
| WALLABY_J131049-182903 | 197.70615 | -18.48605 |  0.04525 |       9.2 |   -99.0 |    10.02 |       0 |         -- |   16.92 |   16.58 |    16.5 |  12.0 |            1 |
| WALLABY_J133627-224910 |  204.1147 |  -22.8179 |  0.02351 |      9.06 |   -0.97 |     9.47 |       0 |          N |   17.24 |   16.68 |   16.46 |  12.6 |            1 |
| WALLABY_J130558-124008 |  196.4938 |  -12.6689 |  0.00887 |      7.67 |   -1.56 |     8.62 |       0 |          F |   16.68 |   -99.0 |   16.43 |  15.2 |            1 |
| WALLABY_J130157-165915 |  195.4827 |  -16.9808 |  0.02014 |     10.42 |   -0.53 |     9.28 |       0 |          N |   14.42 |   13.68 |   13.39 |  28.6 |            1 |
| WALLABY_J133607-222504 |  204.0346 |  -22.4187 |  0.02956 |      9.95 |   -0.43 |     9.63 |       0 |          F |   16.36 |   15.62 |   15.34 |  21.7 |            1 |
| WALLABY_J133553-204426 |  203.9698 |  -20.7395 |  0.00533 |      8.18 |    -2.4 |     8.07 |       0 |          F |    16.1 |   15.52 |   15.36 |  18.3 |            0 |
| WALLABY_J131713-125334 |  199.3041 |  -12.8973 |  0.02284 |      8.76 |   -0.73 |     9.41 |       0 |          F |   16.87 |   -99.0 |   16.38 |  10.6 |            1 |
| WALLABY_J130220-143758 |  195.5838 |  -14.6333 |  0.01637 |      8.42 |   -1.25 |     9.08 |       0 |          F |    17.0 |   -99.0 |   16.51 |  11.9 |            1 |
| WALLABY_J125940-151600 |  194.9173 |  -15.2696 |  0.01622 |      8.91 |   -0.85 |     9.08 |       0 |          F |    15.9 |   15.49 |   15.37 |  17.5 |            1 |
| WALLABY_J130417-202952 |  196.0734 |  -20.4996 |  0.01584 |      7.68 |   -1.47 |     9.06 |       0 |          F |   18.23 |   17.88 |   17.89 |   7.7 |            1 |
| WALLABY_J132625-215123 |  201.6074 |  -21.8565 |   0.0298 |      9.64 |   -0.29 |      9.6 |       0 |          F |   15.93 |   15.42 |   15.25 |  13.4 |            1 |
| WALLABY_J130133-191211 |  195.3848 |  -19.2006 |  0.04341 |       8.9 |   -0.51 |     9.91 |       0 |          F |    17.6 |   17.25 |   17.16 |  10.6 |            1 |
| WALLABY_J134354-192105 |  205.9772 |  -19.3503 |  0.03482 |      9.51 |   -0.06 |     9.72 |       0 |          F |   15.95 |   15.55 |   15.43 |  15.1 |            1 |
| WALLABY_J132751-240335 |   201.967 |  -24.0606 |  0.03126 |      8.97 |   -0.55 |     9.62 |       0 |          F |   17.57 |   17.06 |   16.92 |   6.9 |            1 |
| WALLABY_J133134-240142 |   202.897 |  -24.0289 |  0.02574 |      8.69 |   -0.88 |     9.49 |       0 |          F |   17.17 |   16.81 |   16.71 |  15.4 |            1 |
| WALLABY_J132906-210123 |   202.279 |   -21.024 |  0.01933 |      9.73 |     0.4 |     9.19 |       0 |          F |   15.21 |   -99.0 |   14.41 |  14.9 |            1 |
| WALLABY_J132032-170535 |  200.1361 |  -17.0931 |  0.02308 |      8.85 |   -0.79 |     9.38 |       0 |          F |    16.8 |   -99.0 |   16.27 |  16.3 |            1 |
| WALLABY_J132329-164053 |    200.87 |  -16.6843 |  0.02299 |      8.87 |   -0.48 |     9.37 |       0 |          F |   16.49 |   16.13 |   16.03 |   8.4 |            1 |
| WALLABY_J132040-170623 |  200.1691 |  -17.1064 |  0.02403 |      9.35 |   -0.33 |     9.43 |       0 |          F |   15.89 |   -99.0 |   15.29 |  12.9 |            1 |
| WALLABY_J130606-172523 |  196.5174 |  -17.4304 |  0.04667 |     10.51 |   -0.62 |     9.97 |       0 |          N |   16.49 |   15.65 |   15.31 |  11.4 |            1 |
| WALLABY_J131814-120257 |  199.5567 |  -12.0502 |  0.00868 |      8.66 |   -2.08 |     8.52 |       0 |          F |   16.05 |   -99.0 |   15.28 |  27.1 |            1 |
| WALLABY_J132222-185842 |  200.5925 |  -18.9798 |  0.02595 |      8.54 |   -99.0 |     9.48 |       0 |         -- |   16.98 |   -99.0 |   16.67 |  11.4 |            1 |
| WALLABY_J130215-170254 |  195.5663 |  -17.0471 |  0.01977 |      7.86 |   -0.97 |     9.16 |       0 |          F |   17.78 |   17.56 |   17.55 |  10.7 |            1 |
| WALLABY_J132749-240921 | 201.95655 | -24.15545 |  0.03127 |       8.3 |   -0.66 |     9.55 |       0 |          F |   18.47 |   18.13 |   18.03 |   6.0 |            1 |
| WALLABY_J130517-172223 |  196.3246 |   -17.371 |  0.03643 |      9.89 |   -0.15 |     9.69 |       0 |          F |   16.16 |   -99.0 |   15.36 |  16.5 |            1 |
| WALLABY_J132638-215333 |  201.6597 | -21.89165 |  0.02911 |      9.31 |   -0.21 |      9.5 |       0 |          F |   16.46 |    16.0 |   15.84 |  17.3 |            1 |
| WALLABY_J130049-143608 |  195.2063 |  -14.6023 |   0.0217 |      9.89 |    0.14 |     9.23 |       0 |          F |   15.03 |   -99.0 |   14.25 |  18.6 |            1 |
| WALLABY_J130633-160714 | 196.63905 | -16.12135 |  0.01907 |      9.07 |   -0.65 |     9.09 |       0 |          F |   15.93 |   15.51 |   15.38 |  14.1 |            1 |
| WALLABY_J134020-222109 |  205.0856 |  -22.3527 |  0.01939 |      7.88 |   -0.96 |     9.09 |       0 |          F |   18.16 |   17.86 |   17.82 |   5.8 |            1 |
| WALLABY_J134006-195923 |  205.0275 |  -19.9897 |  0.04142 |      10.4 |    0.41 |     9.78 |       0 |          F |   15.39 |   -99.0 |   14.53 |  16.5 |            1 |
| WALLABY_J133557-234115 |  203.9898 |  -23.6878 |  0.03803 |      9.89 |   -0.52 |      9.7 |       0 |          F |   16.32 |   15.72 |   15.51 |  15.7 |            1 |
| WALLABY_J133152-235603 |  202.9654 |  -23.9377 |  0.02491 |      8.99 |   -0.49 |     9.35 |       0 |          F |   16.82 |   16.37 |   16.23 |   9.6 |            1 |
| WALLABY_J130554-165937 | 196.47535 |  -16.9939 |  0.00871 |      7.84 |   -2.04 |      8.4 |       0 |          F |   17.15 |   16.73 |   16.65 |  17.1 |            1 |
| WALLABY_J131204-131632 |  198.0203 |  -13.2744 |  0.04918 |      9.47 |   -0.28 |     9.92 |       0 |          F |    17.4 |   -99.0 |   16.72 |  10.9 |            1 |
| WALLABY_J134259-182459 |  205.7476 |   -18.416 |  0.03861 |      8.49 |   -0.73 |     9.67 |       0 |          F |   17.61 |   17.39 |   17.38 |   8.8 |            1 |
| WALLABY_J133720-200032 |   204.335 |  -20.0061 |  0.04645 |      9.76 |   -0.25 |     9.84 |       0 |          F |   16.62 |   -99.0 |   15.92 |  15.2 |            1 |
| WALLABY_J131049-182530 |  197.7042 |  -18.4263 |  0.04468 |     10.27 |   -0.17 |     9.78 |       0 |         -- |   15.81 |   15.18 |   14.97 |  14.7 |            1 |
| WALLABY_J131806-135023 |  199.5303 |  -13.8409 |  0.00877 |      8.21 |    -1.6 |     8.38 |       0 |          N |   16.51 |   -99.0 |   15.94 |  18.3 |            1 |
| WALLABY_J133725-150627 |  204.3534 |  -15.1079 |  0.02671 |      8.35 |   -1.24 |     9.37 |       0 |          N |   17.99 |   -99.0 |   17.55 |   8.0 |            1 |
| WALLABY_J131054-185747 |  197.7253 |  -18.9614 |    0.054 |      9.43 |    0.13 |     9.98 |       0 |          F |    16.7 |   16.37 |   16.28 |  11.9 |            1 |
| WALLABY_J132726-173924 | 201.85975 |  -17.6547 |   0.0054 |      8.37 |   -1.95 |     8.12 |       0 |          F |   15.38 |   14.91 |   14.72 |  27.1 |            0 |
| WALLABY_J132228-185728 |  200.6181 |  -18.9562 |  0.02577 |      7.67 |   -1.27 |     9.34 |       0 |         -- |   19.16 |   -99.0 |   18.84 |   7.2 |            1 |
| WALLABY_J131104-185724 |  197.7685 |   -18.957 |  0.05386 |      9.42 |    0.02 |     9.97 |       0 |          F |   17.18 |   16.76 |   16.63 |   8.1 |            1 |
| WALLABY_J133717-200343 |   204.322 |   -20.061 |  0.04645 |      9.16 |   -0.16 |     9.81 |       0 |          F |   17.16 |   -99.0 |    16.7 |   9.1 |            1 |
| WALLABY_J130906-170551 |   197.276 |  -17.0967 |  0.01627 |      7.69 |   -1.47 |     8.88 |       0 |          N |   18.53 |   -99.0 |   18.12 |   7.9 |            1 |
| WALLABY_J131918-161609 |  199.8273 |  -16.2681 |  0.04702 |     10.12 |    0.26 |     9.81 |       0 |          F |    16.0 |   -99.0 |   15.23 |  12.2 |            1 |
| WALLABY_J130608-172615 |  196.5324 |  -17.4398 |  0.04559 |     10.59 |    0.72 |     9.76 |       0 |          F |   15.24 |   14.58 |   14.34 |  16.6 |            1 |
| WALLABY_J130326-163847 |  195.8583 | -16.64695 |  0.04683 |      9.14 |   -0.59 |     9.79 |       0 |          F |   17.98 |   17.53 |   17.33 |   7.7 |            1 |
| WALLABY_J133446-233550 |  203.6901 |  -23.6033 |  0.03605 |      9.85 |   -0.81 |     9.51 |       0 |          N |   16.58 |   15.91 |   15.69 |  22.9 |            1 |
| WALLABY_J131923-161251 |   199.847 |   -16.215 |   0.0471 |      9.61 |   -0.02 |     9.77 |       0 |          F |   16.68 |   -99.0 |   16.08 |   8.4 |            1 |
| WALLABY_J130624-160656 | 196.60145 | -16.11635 |   0.0189 |      8.45 |   -1.27 |     8.93 |       0 |          F |   17.11 |   16.77 |   16.65 |  13.2 |            1 |
| WALLABY_J133506-233309 |  203.7749 |  -23.5546 |  0.03442 |      9.11 |   -0.72 |     9.45 |       0 |          F |   17.62 |    17.1 |   16.92 |   7.3 |            1 |
| WALLABY_J132321-163748 |  200.8399 | -16.62925 |  0.02392 |       7.8 |   -1.03 |     9.15 |       0 |          F |   18.67 |   18.48 |   18.36 |   6.0 |            1 |
| WALLABY_J132831-171324 |  202.1338 | -17.22325 |  0.00535 |      8.11 |   -2.88 |     7.74 |       0 |          F |   16.08 |   15.66 |   15.39 |  16.6 |            0 |
| WALLABY_J133633-224238 | 204.13855 |  -22.7087 |  0.02305 |      8.32 |   -0.98 |     8.98 |       0 |          F |   18.11 |   17.71 |   17.58 |   6.2 |            1 |

